Optimised Bayesian system identification in quantum devices

Identifying and calibrating quantitative dynamical models for physical quantum systems is important for a variety of applications. Here we present a closed-loop Bayesian learning algorithm for estimating multiple unknown parameters in a dynamical model, using optimised experimental "probe" controls and measurement. The estimation algorithm is based on a Bayesian particle filter, and is designed to autonomously choose informationally-optimised probe experiments with which to compare to model predictions. We demonstrate the performance of the algorithm in both simulated calibration tasks and in an experimental single-qubit ion-trap system. Experimentally, we find that with 60x fewer samples, we exceed the precision of conventional calibration methods, delivering an approximately 93x improvement in efficiency (as quantified by the reduction of measurements required to achieve a target residual uncertainty and multiplied by the increase in accuracy). In simulated and experimental demonstrations, we see that successively longer pulses are selected as the posterior uncertainty iteratively decreases, leading to an exponential improvement in the accuracy of model parameters with the number of experimental queries.

==> file_location_information.txt <==
% File note:  all the quantitative figures in this manuscript are generated using the python notebook:
- "FiguresForPaper.ipynb".  

It in turn loads data from directories
- "data_for_figs" 
- "sim_results".  

This file and the data directories are stored in the directory:

"Google Drive/Shared drives/Quantum Engineering/Research/projects/[Stace] system_identification /SID paper research for manuscript MultiparameterSystemIdentification"

The figures were all generated algorithmically in the notebook FiguresForPaper.ipynb, so any changes should be done there and new files generated.

The schematic figure (Figure 1, \ref{fig:schematic}) was created by Yansen in Figma.

==> letter_to_editor.txt <==
\textbf{Letter to PRX Quantum Editor}

Dear Editor,

We are writing to submit the manuscript "Optimised Bayesian System Identification in Quantum Devices" to PRX Quantum for your consideration.

The manuscript describes theoretical experimental results concerning system identification, which includes methods for fitting quantitative models to experimental data.  This is generally an important task in any experimental work that seeks to make contact with a quantitative theoretical models and their predictions.  Further, obtaining model parameters that explain a specific experimental system is important for optimisation and control of the system in question.

The main innovation in this work relative to earlier publications (such as "Experimental Bayesian Calibration of Trapped-Ion Entangling Operations", PRX Quantum, 3 020350, 2022) is that we demonstrate how to use machine learning and optimisation tools to optimise control pulses that drive an experimental system in order to maximise the information gain from experiments that are used for model fitting.  To our knowledge, this has not been done previously.  Our manuscript describes the method, and then demonstrates it in simulated and actual experimental systems.

One significant application of this method is to calibrate model parameters describing a complex quantum system, such as multi-qubit devices, with the minimum number of experiments required to reach a target accuracy.  In such systems, calibration is an expensive overhead, with measurements being a dominant cost in performing high-precision tune-up of experimental hardware.  

The method we describe is agnostic as to the underlying experimental hardware, and so we believe that the techniques we describe will be relevant to a wide range of experimental systems, including ion-traps, cold atoms, and semi- and superconducting devices.  As such, we believe that the techniques and results we report will be of interest to a wide range of the physics community.

Regards
Tom Stace, for the authors


https://journals.aps.org/prxquantum/authors

\textbf{Popular Summary}: 
%PRX Quantum requires authors to submit a nontechnical summary that conveys the context, the essential message(s), and the significance of the work to all readers. The summary should be concise (approximately 250 words), readable, objective, and have broad appeal. Please avoid including mathematical expressions.

%The first paragraph provides the “big picture” context and tells the reader why your investigation is worth doing.
% The second paragraph fleshes out the most essential details. This is a good place to add extra background.
% The third paragraph provides the reader with an outlook to the future.




%----- ~ 230 words--------------------
Using  experimental measurements to accurately and efficiently calibrate parameters in quantitative models of complex quantum systems is an outstanding challenge.   In quantum mechanics, even ideal measurements are slow, noisy and disruptive, so it is critical to minimise the number of experimental measurements required to calibrate a model to a target accuracy.   In this paper, we show how to optimally choose experimental control signals that achieve this goal.  We demonstrate this in simulated and experimental scenarios, showing a large reduction in the number of experiments needed to attain a given model accuracy.

Model calibration is an important task with various applications, including system tune-up, error-budgeting, performance validation and development of robust controls.  For example, in the context of quantum computing, a well-calibrated quantitative model can be used to develop robust controls that minimise errors in quantum gates.   In this work use machine learning tools in a Bayesian statistical framework to find optimal control pulse sequences for multi-dimensional model calibration.  The method is applicable to a wide range of experimental systems, including cold atoms, ion-traps and solid-state systems. 

Applying automated machine learning and optimisation methods to efficiently calibrate quantum devices is becoming more important as the scale and complexity of quantum hardware grows.  The research reported here takes a big step in this direction, paving the way for fast, autonomous calibration in increasingly complex systems.
%-----------------------------------





%The first paragraph provides the “big picture” context and tells the reader why your investigation is worth doing. The reader should come away knowing what problem you’re trying to solve and the main point of what you found. Keep the wording concise—don’t make the reader wade through lots of background before revealing the central point of the paper. Think of this paragraph as a summary within a summary—a reader could read just this paragraph and have a sense of what you did and why it’s useful.

% The second paragraph fleshes out the most essential details. This is a good place to add extra background and context and to tell the reader how you went about your work and, when appropriate, the new qualitative physical insights you gained from the detailed results. But stay focused on the essentials: The reader doesn’t need to know everything you did, just a “taste” of how you arrived at your results and what your results teach all readers.

% The third paragraph provides the reader with an outlook to the future. In just a sentence or two, tell the reader where you see this research going or what a logical next step might be.

